Spectral and Energy Efficiency of Superimposed Pilots in Uplink Massive MIMO

Next generation wireless networks aim at providing substantial improvements in spectral efficiency (SE) and energy efficiency (EE). Massive MIMO has been proved to be a viable technology to achieve these goals by spatially multiplexing several users using many base station (BS) antennas. A potential limitation of Massive MIMO in multicell systems is pilot contamination, which arises in the channel estimation process from the interference caused by reusing pilots in neighboring cells. A standard method to reduce pilot contamination, known as regular pilot (RP), is to adjust the length of pilot sequences while transmitting data and pilot symbols disjointly. An alternative method, called superimposed pilot (SP), sends a superposition of pilot and data symbols. This allows to use longer pilots which, in turn, reduces pilot contamination. We consider the uplink of a multicell Massive MIMO network using maximum ratio combining detection and compare RP and SP in terms of SE and EE. To this end, we derive rigorous closed-form achievable rates with SP under a practical random BS deployment. We prove that the reduction of pilot contamination with SP is outweighed by the additional coherent and non-coherent interference. Numerical results show that when both methods are optimized, RP achieves comparable SE and EE to SP in practical scenarios.

==> Figures/EE_vs_M.txt <==
   2.0000000e+01   4.9343643e+00   4.2011112e+00   6.9888705e+00   6.3538029e+00   6.0941100e+00   5.6313620e+00   8.3167722e+00   7.8341171e+00   7.1708512e+00   7.9227376e+00
   4.0000000e+01   6.3027909e+00   5.4895710e+00   8.8146344e+00   8.1308386e+00   7.6281887e+00   7.1510239e+00   1.0432574e+01   9.9434744e+00   8.6242409e+00   9.5165830e+00
   6.0000000e+01   6.5896708e+00   5.8259436e+00   9.1820300e+00   8.5471408e+00   7.9129895e+00   7.4896021e+00   1.0862902e+01   1.0420470e+01   8.8288827e+00   9.6572896e+00
   8.0000000e+01   6.4903000e+00   5.7996829e+00   9.0438959e+00   8.4727322e+00   7.7737918e+00   7.4053663e+00   1.0718955e+01   1.0335447e+01   8.6060667e+00   9.3416132e+00
   1.0000000e+02   6.2472867e+00   5.6275561e+00   8.7204480e+00   8.2092613e+00   7.4730759e+00   7.1533181e+00   1.0368324e+01   1.0032904e+01   8.3216100e+00   8.9095107e+00
   1.2000000e+02   5.9564546e+00   5.3993505e+00   8.3357592e+00   7.8768873e+00   7.1435920e+00   6.8606393e+00   9.9478527e+00   9.6460524e+00   7.8252595e+00   8.4386625e+00
   1.4000000e+02   5.6582168e+00   5.1549295e+00   7.9415928e+00   7.5273773e+00   6.8051392e+00   6.5562578e+00   9.5149540e+00   9.2497421e+00   7.4468672e+00   7.9965270e+00
   1.6000000e+02   5.3698788e+00   4.9125353e+00   7.5600025e+00   7.1837708e+00   6.4751322e+00   6.2549544e+00   9.0964400e+00   8.8615900e+00   7.0616617e+00   7.5826951e+00
   1.8000000e+02   5.0984635e+00   4.6804062e+00   7.2000364e+00   6.8561287e+00   6.1629157e+00   5.9665147e+00   8.7007073e+00   8.4880197e+00   6.6765856e+00   7.1960423e+00
   2.0000000e+02   4.8462449e+00   4.4619480e+00   6.8645930e+00   6.5487536e+00   5.8778869e+00   5.6955308e+00   8.3300375e+00   8.1345254e+00   6.3545442e+00   6.8415971e+00


==> Figures/EE_vs_tau_c.txt <==
   2.0000000e+01   3.2982860e+00   2.9709793e+00   3.2982860e+00   2.9709793e+00   2.4211991e+00   2.2407390e+00   5.3068305e+00   4.9818316e+00   2.9322342e+00   3.6542498e+00
   4.0000000e+01   4.9380639e+00   4.4488688e+00   5.0556383e+00   4.5897975e+00   3.7664119e+00   3.5297645e+00   7.0699749e+00   6.7329440e+00   4.4231919e+00   5.1634771e+00
   6.0000000e+01   5.4832779e+00   4.9403792e+00   6.0033499e+00   5.5131495e+00   4.6791985e+00   4.4127379e+00   8.0356934e+00   7.6919712e+00   5.3883373e+00   6.1138058e+00
   8.0000000e+01   5.7556271e+00   5.1859249e+00   6.6795460e+00   6.1783515e+00   5.3526367e+00   5.0723291e+00   8.6774867e+00   8.3428093e+00   6.1593555e+00   6.7940549e+00
   1.0000000e+02   5.9189542e+00   5.3331855e+00   7.1976880e+00   6.6902686e+00   5.8837875e+00   5.5894039e+00   9.1361132e+00   8.7941300e+00   6.6804264e+00   7.3253490e+00
   1.2000000e+02   6.0278047e+00   5.4313313e+00   7.6131553e+00   7.1034880e+00   6.3057503e+00   6.0045081e+00   9.4930036e+00   9.1563257e+00   7.1046667e+00   7.7509360e+00
   1.4000000e+02   6.1055382e+00   5.5014218e+00   7.9571190e+00   7.4460245e+00   6.6733987e+00   6.3657198e+00   9.7742702e+00   9.4397342e+00   7.3866168e+00   8.1117338e+00
   1.6000000e+02   6.1638292e+00   5.5539822e+00   8.2487112e+00   7.7370615e+00   6.9825019e+00   6.6680926e+00   1.0005491e+01   9.6653816e+00   7.7964883e+00   8.4078016e+00
   1.8000000e+02   6.2091611e+00   5.5948581e+00   8.5003296e+00   7.9887266e+00   7.2448866e+00   6.9250792e+00   1.0202438e+01   9.8617391e+00   8.0198770e+00   8.6740976e+00
   2.0000000e+02   6.2454233e+00   5.6275561e+00   8.7206953e+00   8.2092613e+00   7.4740527e+00   7.1533181e+00   1.0370645e+01   1.0032904e+01   8.2258377e+00   8.9109926e+00


==> Figures/R_vs_K.txt <==
   1.0000000e+01   2.1200414e+02   2.1299726e+02   2.9430209e+02   2.9353503e+02   2.6625535e+02   2.6174179e+02   3.6333521e+02   3.6265319e+02   2.9134285e+02   3.1202028e+02
   5.0000000e+01   3.7695647e+02   3.7456024e+02   3.8326738e+02   3.8073169e+02   3.0931750e+02   2.9493748e+02   6.3961423e+02   6.3282967e+02   3.6384976e+02   3.5725585e+02
   1.0000000e+02   2.9795450e+02   2.9568487e+02   2.9350886e+02   2.9568487e+02   2.3776498e+02   2.3417761e+02   6.3439581e+02   6.3327418e+02   2.6492726e+02   3.0070418e+02
   1.5000000e+02   1.6065854e+02   1.6067326e+02   1.6023787e+02   1.6067326e+02   2.0648332e+02   1.9452920e+02   5.9790664e+02   5.9932266e+02   2.2666483e+02   2.6019340e+02


==> Figures/R_vs_M_all_1e5.txt <==
   5.0000000e+01   1.4341609e+01   2.0147375e+01   1.7797745e+01   2.4823532e+01   2.0476116e+01   5.0000000e+01   1.4368583e+01   3.8568662e+01   2.0070214e+01   6.0254933e+01   1.7898923e+01   5.8351388e+01   2.4613295e+01   1.1286772e+02   2.2129258e+01   7.8080180e+01
   1.0000000e+02   2.0600991e+01   2.8747409e+01   2.5816144e+01   3.5731904e+01   2.8737320e+01   1.0000000e+02   2.0610448e+01   3.8568662e+01   2.8774643e+01   6.0254933e+01   2.5781299e+01   5.8351388e+01   3.5862869e+01   1.1286772e+02   3.0772076e+01   7.8080180e+01
   2.0000000e+02   2.6446720e+01   3.7753150e+01   3.4089095e+01   4.8615195e+01   3.6759122e+01   2.0000000e+02   2.6582248e+01   3.8568662e+01   3.7604937e+01   6.0254933e+01   3.3968220e+01   5.8351388e+01   4.8231544e+01   1.1286772e+02   3.9550642e+01   7.8080180e+01
   3.0000000e+02   2.9103951e+01   4.2127603e+01   3.8291767e+01   5.5246047e+01   4.0531424e+01   4.0000000e+02   3.1303016e+01   3.8568662e+01   4.5306722e+01   6.0254933e+01   4.1435365e+01   5.8351388e+01   6.0602648e+01   1.1286772e+02   4.7806570e+01   7.8080180e+01
   4.0000000e+02   3.1137913e+01   4.5203935e+01   4.0872902e+01   5.9729048e+01   4.2364709e+01   6.0000000e+02   3.3340719e+01   3.8568662e+01   4.8969099e+01   6.0254933e+01   4.5142573e+01   5.8351388e+01   6.7518667e+01   1.1286772e+02   5.2145578e+01   7.8080180e+01
   5.0000000e+02   3.2127371e+01   4.7293903e+01   4.2785512e+01   6.3631335e+01   4.4085915e+01   8.0000000e+02   3.4482215e+01   3.8568662e+01   5.1151813e+01   6.0254933e+01   4.7458993e+01   5.8351388e+01   7.2140889e+01   1.1286772e+02   5.4949455e+01   7.8080180e+01
             NaN             NaN             NaN             NaN             NaN             NaN   1.0000000e+03   3.5213366e+01   3.8568662e+01   5.2612075e+01   6.0254933e+01   4.9039562e+01   5.8351388e+01   7.5622116e+01   1.1286772e+02   5.7017341e+01   7.8080180e+01
             NaN             NaN             NaN             NaN             NaN             NaN   2.0000000e+03   3.6795840e+01   3.8568662e+01   5.5984248e+01   6.0254933e+01   5.2885456e+01   5.8351388e+01   8.5279653e+01   1.1286772e+02   6.2522032e+01   7.8080180e+01
             NaN             NaN             NaN             NaN             NaN             NaN   1.0000000e+04   3.8196746e+01   3.8568662e+01   5.9301022e+01   6.0254933e+01   5.7044341e+01   5.8351388e+01   1.0092671e+02   1.1286772e+02   7.1173253e+01   7.8080180e+01
             NaN             NaN             NaN             NaN             NaN             NaN   2.0000000e+04   3.8381540e+01   3.8568662e+01   5.9770333e+01   6.0254933e+01   5.7679566e+01   5.8351388e+01   1.0595202e+02   1.1286772e+02   7.3464681e+01   7.8080180e+01
             NaN             NaN             NaN             NaN             NaN             NaN   1.0000000e+05   3.8531048e+01   3.8568662e+01   6.0156726e+01   6.0254933e+01   5.8213802e+01   5.8351388e+01   1.1132013e+02   1.1286772e+02   7.6697048e+01   7.8080180e+01


==> Figures/R_vs_M_inf.txt <==
   1.0000000e+01   4.2889872e+00   3.8568662e+01   6.1710588e+00   6.0254933e+01   5.4652073e+00   5.8351388e+01   7.4853037e+00   1.1286772e+02   7.3783064e+00   7.8080180e+01
   5.0000000e+01   1.4368583e+01   3.8568662e+01   2.0070214e+01   6.0254933e+01   1.7898923e+01   5.8351388e+01   2.4613295e+01   1.1286772e+02   2.2129258e+01   7.8080180e+01
   1.0000000e+02   2.0610448e+01   3.8568662e+01   2.8774643e+01   6.0254933e+01   2.5781299e+01   5.8351388e+01   3.5862869e+01   1.1286772e+02   3.0772076e+01   7.8080180e+01
   2.0000000e+02   2.6582248e+01   3.8568662e+01   3.7604937e+01   6.0254933e+01   3.3968220e+01   5.8351388e+01   4.8231544e+01   1.1286772e+02   3.9550642e+01   7.8080180e+01
   4.0000000e+02   3.1303016e+01   3.8568662e+01   4.5306722e+01   6.0254933e+01   4.1435365e+01   5.8351388e+01   6.0602648e+01   1.1286772e+02   4.7806570e+01   7.8080180e+01
   6.0000000e+02   3.3340719e+01   3.8568662e+01   4.8969099e+01   6.0254933e+01   4.5142573e+01   5.8351388e+01   6.7518667e+01   1.1286772e+02   5.2145578e+01   7.8080180e+01
   8.0000000e+02   3.4482215e+01   3.8568662e+01   5.1151813e+01   6.0254933e+01   4.7458993e+01   5.8351388e+01   7.2140889e+01   1.1286772e+02   5.4949455e+01   7.8080180e+01
   1.0000000e+03   3.5213366e+01   3.8568662e+01   5.2612075e+01   6.0254933e+01   4.9039562e+01   5.8351388e+01   7.5622116e+01   1.1286772e+02   5.7017341e+01   7.8080180e+01
   2.0000000e+03   3.6795840e+01   3.8568662e+01   5.5984248e+01   6.0254933e+01   5.2885456e+01   5.8351388e+01   8.5279653e+01   1.1286772e+02   6.2522032e+01   7.8080180e+01
   1.0000000e+04   3.8196746e+01   3.8568662e+01   5.9301022e+01   6.0254933e+01   5.7044341e+01   5.8351388e+01   1.0092671e+02   1.1286772e+02   7.1173253e+01   7.8080180e+01
   2.0000000e+04   3.8381540e+01   3.8568662e+01   5.9770333e+01   6.0254933e+01   5.7679566e+01   5.8351388e+01   1.0595202e+02   1.1286772e+02   7.3464681e+01   7.8080180e+01
   1.0000000e+05   3.8531048e+01   3.8568662e+01   6.0156726e+01   6.0254933e+01   5.8213802e+01   5.8351388e+01   1.1132013e+02   1.1286772e+02   7.6697048e+01   7.8080180e+01
   2.0000000e+05   3.8549843e+01   3.8568662e+01   6.0205748e+01   6.0254933e+01   5.8282373e+01   5.8351388e+01   1.1208150e+02   1.1286772e+02   7.7379076e+01   7.8080180e+01
   1.0000000e+06   3.8564896e+01   3.8568662e+01   6.0245083e+01   6.0254933e+01   5.8337545e+01   5.8351388e+01   1.1270840e+02   1.1286772e+02   7.7938384e+01   7.8080180e+01


==> Figures/R_vs_rho.txt <==
   1.0000000e-01   1.6030473e+01   1.5884205e+01   2.4026515e+01   2.4001425e+01   2.1419023e+01   2.2084148e+01   2.7997463e+01   2.8517878e+01   2.3804035e+01   3.0325936e+01
   5.0000000e-01   2.1578033e+01   2.1328182e+01   2.9986886e+01   2.9739087e+01   2.6536077e+01   2.6648456e+01   3.8668814e+01   3.9149957e+01   2.9391407e+01   3.0325936e+01
   1.0000000e+00   2.2347799e+01   2.2125883e+01   3.0447933e+01   3.0587385e+01   2.6765293e+01   2.7326847e+01   4.1153746e+01   4.1827205e+01   2.9919938e+01   3.0325936e+01
   2.0000000e+00   2.2560355e+01   2.2533948e+01   3.1066991e+01   3.1023929e+01   2.7841706e+01   2.7676128e+01   4.3696486e+01   4.3723056e+01   3.0899476e+01   3.0325936e+01
   1.0000000e+01   2.2782534e+01   2.2864666e+01   3.1611091e+01   3.1379125e+01   2.8366169e+01   2.7960379e+01   4.6462423e+01   4.6238795e+01   3.1317950e+01   3.0325936e+01
   2.0000000e+01   2.3051747e+01   2.2906267e+01   3.1605333e+01   3.1423899e+01   2.8219924e+01   2.7996217e+01   4.6853322e+01   4.6761390e+01   3.1218502e+01   3.0325936e+01
   1.0000000e+02   2.2769665e+01   2.2939589e+01   3.1572846e+01   3.1459779e+01   2.7930016e+01   2.8024937e+01   4.7279065e+01   4.7556815e+01   3.1205810e+01   3.0325936e+01
   2.0000000e+02   2.3021792e+01   2.2943757e+01   3.1458078e+01   3.1464267e+01   2.8691572e+01   2.8028530e+01   4.8077666e+01   4.7661969e+01   3.1631152e+01   3.0325936e+01
   1.0000000e+03   2.2949732e+01   2.2947091e+01   3.1799734e+01   3.1467859e+01   2.7964560e+01   2.8031405e+01   4.7683953e+01   4.7746503e+01   3.1271869e+01   3.0325936e+01


==> Figures/R_vs_tau_c.txt <==
   1.5000000e+01   7.5970376e+00   7.5677136e+00   7.6416705e+00   7.5677136e+00   7.3668537e+00   7.0267836e+00   1.6416447e+01   1.6342160e+01   8.2515920e+00   1.0960524e+01
   2.0000000e+01   1.1376936e+01   1.1351570e+01   1.1337034e+01   1.1351570e+01   9.0345398e+00   8.6403086e+00   1.8820715e+01   1.8858205e+01   1.0274555e+01   1.2894454e+01
   5.0000000e+01   1.8178178e+01   1.8162513e+01   1.9074629e+01   1.9105682e+01   1.5233286e+01   1.5124996e+01   2.6729752e+01   2.6860613e+01   1.7525644e+01   2.0005146e+01
   1.0000000e+02   2.0425725e+01   2.0432827e+01   2.4313567e+01   2.4527572e+01   2.0619688e+01   2.0791924e+01   3.2231940e+01   3.2160348e+01   2.3526013e+01   2.5800579e+01
   2.0000000e+02   2.1661024e+01   2.1567984e+01   2.9643445e+01   2.9582327e+01   2.6296146e+01   2.6334028e+01   3.6422255e+01   3.6429887e+01   2.9111377e+01   3.1376976e+01
   4.0000000e+02   2.2209678e+01   2.2135562e+01   3.4383730e+01   3.3952796e+01   3.1430918e+01   3.1347331e+01   3.9941031e+01   3.9681332e+01   3.4197755e+01   3.6315000e+01
   6.0000000e+02   2.2364954e+01   2.2324755e+01   3.6350584e+01   3.6138674e+01   3.3929023e+01   3.3859122e+01   4.1077238e+01   4.1177449e+01   3.6681268e+01   3.8871061e+01
   8.0000000e+02   2.2618905e+01   2.2419352e+01   3.7856875e+01   3.7522298e+01   3.5124308e+01   3.5474533e+01   4.1731505e+01   4.2080175e+01   3.7751847e+01   4.0556476e+01
   1.0000000e+03   2.2408760e+01   2.2476109e+01   3.8493290e+01   3.8502876e+01   3.6383253e+01   3.6598216e+01   4.2434697e+01   4.2709433e+01   3.8937278e+01   4.1692567e+01


==> Figures/SP_only_vs_M.txt <==
   5.0000000e+01   1.7797745e+01   1.7880863e+01   2.4823532e+01   2.4600795e+01   2.0476116e+01   2.2106750e+01   1.1467972e+01
   1.0000000e+02   2.5816144e+01   2.5757994e+01   3.5731904e+01   3.5848287e+01   2.8737320e+01   3.0749359e+01   1.3895344e+01
   2.0000000e+02   3.4089095e+01   3.3937129e+01   4.8615195e+01   4.8211614e+01   3.6759122e+01   3.9525498e+01   1.6147645e+01
   3.0000000e+02   3.8291767e+01   3.8441061e+01   5.5246047e+01   5.5519366e+01   4.0531424e+01   4.4447588e+01   1.7347168e+01
   4.0000000e+02   4.0872902e+01   4.1392492e+01   5.9729048e+01   6.0566166e+01   4.2364709e+01   4.7783729e+01   1.8138711e+01
   5.0000000e+02   4.2785512e+01   4.3500727e+01   6.3631335e+01   6.4433488e+01   4.4085915e+01   5.0185384e+01   1.8718701e+01


==> Figures/SP_only_vs_rho.txt <==
   1.0000000e-01   2.1419023e+01   2.2084148e+01   2.7997463e+01   2.8517878e+01   2.3804035e+01   3.0325936e+01   1.3685925e+01
   5.0000000e-01   2.6536077e+01   2.6648456e+01   3.8668814e+01   3.9149957e+01   2.9391407e+01   3.0325936e+01   1.9006579e+01
   1.0000000e+00   2.6765293e+01   2.7326847e+01   4.1153746e+01   4.1827205e+01   2.9919938e+01   3.0325936e+01   2.0685688e+01
   2.0000000e+00   2.7841706e+01   2.7676128e+01   4.3696486e+01   4.3723056e+01   3.0899476e+01   3.0325936e+01   2.1989292e+01
   1.0000000e+01   2.8366169e+01   2.7960379e+01   4.6462423e+01   4.6238795e+01   3.1317950e+01   3.0325936e+01   2.3812086e+01
   2.0000000e+01   2.8219924e+01   2.7996217e+01   4.6853322e+01   4.6761390e+01   3.1218502e+01   3.0325936e+01   2.4228069e+01
   1.0000000e+02   2.7930016e+01   2.8024937e+01   4.7279065e+01   4.7556815e+01   3.1205810e+01   3.0325936e+01   2.4726075e+01
   2.0000000e+02   2.8691572e+01   2.8028530e+01   4.8077666e+01   4.7661969e+01   3.1631152e+01   3.0325936e+01   2.4827231e+01
   1.0000000e+03   2.7964560e+01   2.8031405e+01   4.7683953e+01   4.7746503e+01   3.1271869e+01   3.0325936e+01   2.4940810e+01


==> Figures/SP_only_vs_tau_c.txt <==
   1.5000000e+01   7.3668537e+00   7.0267836e+00   1.6416447e+01   1.6342160e+01   8.2515920e+00   1.0960524e+01   5.4750850e+00
   2.0000000e+01   9.0345398e+00   8.6403086e+00   1.8820715e+01   1.8858205e+01   1.0274555e+01   1.2894454e+01   6.1108790e+00
   5.0000000e+01   1.5233286e+01   1.5124996e+01   2.6729752e+01   2.6860613e+01   1.7525644e+01   2.0005146e+01   8.3740004e+00
   1.0000000e+02   2.0619688e+01   2.0791924e+01   3.2231940e+01   3.2160348e+01   2.3526013e+01   2.5800579e+01   1.0328093e+01
   2.0000000e+02   2.6296146e+01   2.6334028e+01   3.6422255e+01   3.6429887e+01   2.9111377e+01   3.1376976e+01   1.2495648e+01
   4.0000000e+02   3.1430918e+01   3.1347331e+01   3.9941031e+01   3.9681332e+01   3.4197755e+01   3.6315000e+01   1.4872319e+01
   6.0000000e+02   3.3929023e+01   3.3859122e+01   4.1077238e+01   4.1177449e+01   3.6681268e+01   3.8871061e+01   1.6351232e+01
   8.0000000e+02   3.5124308e+01   3.5474533e+01   4.1731505e+01   4.2080175e+01   3.7751847e+01   4.0556476e+01   1.7441981e+01
   1.0000000e+03   3.6383253e+01   3.6598216e+01   4.2434697e+01   4.2709433e+01   3.8937278e+01   4.1692567e+01   1.8301612e+01


==> Figures/Tx_protocol_4_cp.eps_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Tx_protocol_4.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{254.93732139bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48765349)%
    \put(0,0){\includegraphics[width=\unitlength]{Tx_protocol_4.eps}}%
    \put(1.02127161,0.50048713){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.47597995,0.4300431){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$T_c$}}}%
    \put(0.83703047,0.16016557){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B_c$}}}%
    \put(1.91932313,-0.37647139){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.83703047,0.30412252){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B_c$}}}%
    \put(0.4679782,0.03142457){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$T_c$}}}%
    \put(0.58167922,0.29730225){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Data symbols}}}%
    \put(0.26940252,0.31912881){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Pilot }}}%
    \put(0.47535286,0.15760418){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Pilot + Data symbols}}}%
    \put(0.27138754,0.26939032){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{symbols}}}%
    \put(0.02353968,0.30214011){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large RP:}}}%
    \put(0.02353968,0.16216988){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large SP:}}}%
  \end{picture}%
\endgroup%


==> Figures/plot_cdf_all.txt <==
   9.0727641e+00   0.0000000e+00   1.7622401e+01   0.0000000e+00   1.7233067e+01   0.0000000e+00   2.6750632e+01   0.0000000e+00   1.7892596e+01   0.0000000e+00   2.1332253e+01   0.0000000e+00
   1.1415865e+01   1.0000000e-02   2.0237373e+01   1.0000000e-02   1.9465189e+01   1.0000000e-02   2.9402019e+01   1.0000000e-02   2.0472994e+01   1.0000000e-02   2.3976004e+01   1.0000000e-02
   1.2423581e+01   2.0000000e-02   2.1426153e+01   2.0000000e-02   2.0374947e+01   2.0000000e-02   3.0259315e+01   2.0000000e-02   2.1331926e+01   2.0000000e-02   2.4853584e+01   2.0000000e-02
   1.3378251e+01   3.0000000e-02   2.2220737e+01   3.0000000e-02   2.1084644e+01   3.0000000e-02   3.0889477e+01   3.0000000e-02   2.2255268e+01   3.0000000e-02   2.5516929e+01   3.0000000e-02
   1.3680227e+01   4.0000000e-02   2.2801438e+01   4.0000000e-02   2.1630407e+01   4.0000000e-02   3.1584212e+01   4.0000000e-02   2.2583248e+01   4.0000000e-02   2.6241952e+01   4.0000000e-02
   1.4357181e+01   5.0000000e-02   2.3320725e+01   5.0000000e-02   2.1864069e+01   5.0000000e-02   3.1770039e+01   5.0000000e-02   2.2838077e+01   5.0000000e-02   2.6430923e+01   5.0000000e-02
   1.4744967e+01   6.0000000e-02   2.3630104e+01   6.0000000e-02   2.2221979e+01   6.0000000e-02   3.2202659e+01   6.0000000e-02   2.3149277e+01   6.0000000e-02   2.6885653e+01   6.0000000e-02
   1.4943301e+01   7.0000000e-02   2.3969633e+01   7.0000000e-02   2.2411812e+01   7.0000000e-02   3.2362151e+01   7.0000000e-02   2.3326496e+01   7.0000000e-02   2.7050550e+01   7.0000000e-02
   1.5215635e+01   8.0000000e-02   2.4207324e+01   8.0000000e-02   2.2597969e+01   8.0000000e-02   3.2580512e+01   8.0000000e-02   2.3645400e+01   8.0000000e-02   2.7267573e+01   8.0000000e-02
   1.5442563e+01   9.0000000e-02   2.4450153e+01   9.0000000e-02   2.2827697e+01   9.0000000e-02   3.2790939e+01   9.0000000e-02   2.3731504e+01   9.0000000e-02   2.7485913e+01   9.0000000e-02
   1.5675737e+01   1.0000000e-01   2.4598291e+01   1.0000000e-01   2.2960917e+01   1.0000000e-01   3.2948004e+01   1.0000000e-01   2.3955790e+01   1.0000000e-01   2.7646018e+01   1.0000000e-01
   1.5847880e+01   1.1000000e-01   2.4760989e+01   1.1000000e-01   2.3030949e+01   1.1000000e-01   3.3034500e+01   1.1000000e-01   2.4143585e+01   1.1000000e-01   2.7745005e+01   1.1000000e-01
   1.5971320e+01   1.2000000e-01   2.4917196e+01   1.2000000e-01   2.3163632e+01   1.2000000e-01   3.3175962e+01   1.2000000e-01   2.4254016e+01   1.2000000e-01   2.7890451e+01   1.2000000e-01
   1.6138641e+01   1.3000000e-01   2.5030991e+01   1.3000000e-01   2.3265528e+01   1.3000000e-01   3.3269996e+01   1.3000000e-01   2.4443532e+01   1.3000000e-01   2.7992708e+01   1.3000000e-01
   1.6332226e+01   1.4000000e-01   2.5216979e+01   1.4000000e-01   2.3404899e+01   1.4000000e-01   3.3404332e+01   1.4000000e-01   2.4632187e+01   1.4000000e-01   2.8112214e+01   1.4000000e-01
   1.6443175e+01   1.5000000e-01   2.5359733e+01   1.5000000e-01   2.3499931e+01   1.5000000e-01   3.3510184e+01   1.5000000e-01   2.4727373e+01   1.5000000e-01   2.8244516e+01   1.5000000e-01
   1.6648072e+01   1.6000000e-01   2.5510519e+01   1.6000000e-01   2.3589399e+01   1.6000000e-01   3.3631394e+01   1.6000000e-01   2.4850272e+01   1.6000000e-01   2.8366437e+01   1.6000000e-01
   1.6770039e+01   1.7000000e-01   2.5593152e+01   1.7000000e-01   2.3696575e+01   1.7000000e-01   3.3752101e+01   1.7000000e-01   2.4976222e+01   1.7000000e-01   2.8486551e+01   1.7000000e-01
   1.6904081e+01   1.8000000e-01   2.5726326e+01   1.8000000e-01   2.3799311e+01   1.8000000e-01   3.3808330e+01   1.8000000e-01   2.5152557e+01   1.8000000e-01   2.8548720e+01   1.8000000e-01
   1.6996667e+01   1.9000000e-01   2.5857110e+01   1.9000000e-01   2.3839314e+01   1.9000000e-01   3.3873223e+01   1.9000000e-01   2.5313721e+01   1.9000000e-01   2.8617492e+01   1.9000000e-01
   1.7096932e+01   2.0000000e-01   2.5898922e+01   2.0000000e-01   2.3873564e+01   2.0000000e-01   3.3929933e+01   2.0000000e-01   2.5482966e+01   2.0000000e-01   2.8657977e+01   2.0000000e-01
   1.7243438e+01   2.1000000e-01   2.5973349e+01   2.1000000e-01   2.3928422e+01   2.1000000e-01   3.4004733e+01   2.1000000e-01   2.5608403e+01   2.1000000e-01   2.8758346e+01   2.1000000e-01
   1.7341231e+01   2.2000000e-01   2.6096284e+01   2.2000000e-01   2.4032988e+01   2.2000000e-01   3.4120266e+01   2.2000000e-01   2.5743007e+01   2.2000000e-01   2.8872420e+01   2.2000000e-01
   1.7432362e+01   2.3000000e-01   2.6257092e+01   2.3000000e-01   2.4144921e+01   2.3000000e-01   3.4221555e+01   2.3000000e-01   2.5818084e+01   2.3000000e-01   2.8983811e+01   2.3000000e-01
   1.7587133e+01   2.4000000e-01   2.6377081e+01   2.4000000e-01   2.4255497e+01   2.4000000e-01   3.4300400e+01   2.4000000e-01   2.5970546e+01   2.4000000e-01   2.9064218e+01   2.4000000e-01
   1.7772026e+01   2.5000000e-01   2.6530965e+01   2.5000000e-01   2.4344580e+01   2.5000000e-01   3.4394840e+01   2.5000000e-01   2.6091949e+01   2.5000000e-01   2.9164516e+01   2.5000000e-01
   1.7865818e+01   2.6000000e-01   2.6627879e+01   2.6000000e-01   2.4409561e+01   2.6000000e-01   3.4476465e+01   2.6000000e-01   2.6246071e+01   2.6000000e-01   2.9241303e+01   2.6000000e-01
   1.7992627e+01   2.7000000e-01   2.6734772e+01   2.7000000e-01   2.4458736e+01   2.7000000e-01   3.4549093e+01   2.7000000e-01   2.6310011e+01   2.7000000e-01   2.9331112e+01   2.7000000e-01
   1.8108224e+01   2.8000000e-01   2.6819640e+01   2.8000000e-01   2.4552014e+01   2.8000000e-01   3.4632417e+01   2.8000000e-01   2.6455707e+01   2.8000000e-01   2.9407687e+01   2.8000000e-01
   1.8259840e+01   2.9000000e-01   2.6889369e+01   2.9000000e-01   2.4609187e+01   2.9000000e-01   3.4670156e+01   2.9000000e-01   2.6531960e+01   2.9000000e-01   2.9457980e+01   2.9000000e-01
   1.8355150e+01   3.0000000e-01   2.7007626e+01   3.0000000e-01   2.4678187e+01   3.0000000e-01   3.4738387e+01   3.0000000e-01   2.6607297e+01   3.0000000e-01   2.9523108e+01   3.0000000e-01
   1.8485260e+01   3.1000000e-01   2.7123799e+01   3.1000000e-01   2.4746296e+01   3.1000000e-01   3.4789965e+01   3.1000000e-01   2.6687888e+01   3.1000000e-01   2.9591514e+01   3.1000000e-01
   1.8580574e+01   3.2000000e-01   2.7181253e+01   3.2000000e-01   2.4795787e+01   3.2000000e-01   3.4865111e+01   3.2000000e-01   2.6767975e+01   3.2000000e-01   2.9660760e+01   3.2000000e-01
   1.8699731e+01   3.3000000e-01   2.7269770e+01   3.3000000e-01   2.4828168e+01   3.3000000e-01   3.4947869e+01   3.3000000e-01   2.6903287e+01   3.3000000e-01   2.9754681e+01   3.3000000e-01
   1.8771443e+01   3.4000000e-01   2.7345458e+01   3.4000000e-01   2.4939532e+01   3.4000000e-01   3.5042242e+01   3.4000000e-01   2.7047963e+01   3.4000000e-01   2.9856431e+01   3.4000000e-01
   1.8870296e+01   3.5000000e-01   2.7460150e+01   3.5000000e-01   2.5002951e+01   3.5000000e-01   3.5088941e+01   3.5000000e-01   2.7133365e+01   3.5000000e-01   2.9901362e+01   3.5000000e-01
   1.8986022e+01   3.6000000e-01   2.7543282e+01   3.6000000e-01   2.5040840e+01   3.6000000e-01   3.5165151e+01   3.6000000e-01   2.7241359e+01   3.6000000e-01   2.9985929e+01   3.6000000e-01
   1.9078664e+01   3.7000000e-01   2.7657888e+01   3.7000000e-01   2.5137020e+01   3.7000000e-01   3.5197857e+01   3.7000000e-01   2.7354929e+01   3.7000000e-01   3.0025327e+01   3.7000000e-01
   1.9190161e+01   3.8000000e-01   2.7761143e+01   3.8000000e-01   2.5192753e+01   3.8000000e-01   3.5281526e+01   3.8000000e-01   2.7459422e+01   3.8000000e-01   3.0102290e+01   3.8000000e-01
   1.9278120e+01   3.9000000e-01   2.7841577e+01   3.9000000e-01   2.5266456e+01   3.9000000e-01   3.5326586e+01   3.9000000e-01   2.7566242e+01   3.9000000e-01   3.0151818e+01   3.9000000e-01
   1.9394990e+01   4.0000000e-01   2.7905444e+01   4.0000000e-01   2.5297028e+01   4.0000000e-01   3.5373061e+01   4.0000000e-01   2.7702353e+01   4.0000000e-01   3.0207890e+01   4.0000000e-01
   1.9477542e+01   4.1000000e-01   2.7957631e+01   4.1000000e-01   2.5355410e+01   4.1000000e-01   3.5447210e+01   4.1000000e-01   2.7777018e+01   4.1000000e-01   3.0281709e+01   4.1000000e-01
   1.9533586e+01   4.2000000e-01   2.8024601e+01   4.2000000e-01   2.5391615e+01   4.2000000e-01   3.5516285e+01   4.2000000e-01   2.7859032e+01   4.2000000e-01   3.0359026e+01   4.2000000e-01
   1.9588708e+01   4.3000000e-01   2.8115291e+01   4.3000000e-01   2.5452119e+01   4.3000000e-01   3.5569024e+01   4.3000000e-01   2.7914901e+01   4.3000000e-01   3.0418892e+01   4.3000000e-01
   1.9706384e+01   4.4000000e-01   2.8226711e+01   4.4000000e-01   2.5523476e+01   4.4000000e-01   3.5622395e+01   4.4000000e-01   2.8048483e+01   4.4000000e-01   3.0476932e+01   4.4000000e-01
   1.9889190e+01   4.5000000e-01   2.8339387e+01   4.5000000e-01   2.5580065e+01   4.5000000e-01   3.5667558e+01   4.5000000e-01   2.8134016e+01   4.5000000e-01   3.0519009e+01   4.5000000e-01
   1.9991851e+01   4.6000000e-01   2.8407972e+01   4.6000000e-01   2.5638726e+01   4.6000000e-01   3.5748207e+01   4.6000000e-01   2.8229354e+01   4.6000000e-01   3.0612349e+01   4.6000000e-01
   2.0100458e+01   4.7000000e-01   2.8497799e+01   4.7000000e-01   2.5704885e+01   4.7000000e-01   3.5822812e+01   4.7000000e-01   2.8303914e+01   4.7000000e-01   3.0691108e+01   4.7000000e-01
   2.0204818e+01   4.8000000e-01   2.8577121e+01   4.8000000e-01   2.5783046e+01   4.8000000e-01   3.5879174e+01   4.8000000e-01   2.8392589e+01   4.8000000e-01   3.0744767e+01   4.8000000e-01
   2.0301894e+01   4.9000000e-01   2.8636456e+01   4.9000000e-01   2.5825864e+01   4.9000000e-01   3.5916536e+01   4.9000000e-01   2.8500904e+01   4.9000000e-01   3.0790394e+01   4.9000000e-01
   2.0406384e+01   5.0000000e-01   2.8708473e+01   5.0000000e-01   2.5859610e+01   5.0000000e-01   3.5967131e+01   5.0000000e-01   2.8609701e+01   5.0000000e-01   3.0844756e+01   5.0000000e-01
   2.0507672e+01   5.1000000e-01   2.8815508e+01   5.1000000e-01   2.5928825e+01   5.1000000e-01   3.6060977e+01   5.1000000e-01   2.8660957e+01   5.1000000e-01   3.0947928e+01   5.1000000e-01
   2.0595352e+01   5.2000000e-01   2.8940591e+01   5.2000000e-01   2.5997694e+01   5.2000000e-01   3.6149589e+01   5.2000000e-01   2.8745129e+01   5.2000000e-01   3.1042986e+01   5.2000000e-01
   2.0678788e+01   5.3000000e-01   2.9005645e+01   5.3000000e-01   2.6065457e+01   5.3000000e-01   3.6208474e+01   5.3000000e-01   2.8842303e+01   5.3000000e-01   3.1107564e+01   5.3000000e-01
   2.0813319e+01   5.4000000e-01   2.9095609e+01   5.4000000e-01   2.6156053e+01   5.4000000e-01   3.6270510e+01   5.4000000e-01   2.8894745e+01   5.4000000e-01   3.1169943e+01   5.4000000e-01
   2.0895038e+01   5.5000000e-01   2.9183102e+01   5.5000000e-01   2.6209049e+01   5.5000000e-01   3.6344608e+01   5.5000000e-01   2.8937759e+01   5.5000000e-01   3.1257987e+01   5.5000000e-01
   2.1015550e+01   5.6000000e-01   2.9333059e+01   5.6000000e-01   2.6268663e+01   5.6000000e-01   3.6403286e+01   5.6000000e-01   2.9074999e+01   5.6000000e-01   3.1319515e+01   5.6000000e-01
   2.1126953e+01   5.7000000e-01   2.9412491e+01   5.7000000e-01   2.6308060e+01   5.7000000e-01   3.6460976e+01   5.7000000e-01   2.9217460e+01   5.7000000e-01   3.1379191e+01   5.7000000e-01
   2.1252177e+01   5.8000000e-01   2.9500139e+01   5.8000000e-01   2.6406973e+01   5.8000000e-01   3.6517952e+01   5.8000000e-01   2.9320224e+01   5.8000000e-01   3.1444362e+01   5.8000000e-01
   2.1350057e+01   5.9000000e-01   2.9588560e+01   5.9000000e-01   2.6472456e+01   5.9000000e-01   3.6573738e+01   5.9000000e-01   2.9394331e+01   5.9000000e-01   3.1500242e+01   5.9000000e-01
   2.1504624e+01   6.0000000e-01   2.9666363e+01   6.0000000e-01   2.6522396e+01   6.0000000e-01   3.6667072e+01   6.0000000e-01   2.9437751e+01   6.0000000e-01   3.1605641e+01   6.0000000e-01
   2.1591329e+01   6.1000000e-01   2.9757943e+01   6.1000000e-01   2.6559891e+01   6.1000000e-01   3.6699130e+01   6.1000000e-01   2.9528174e+01   6.1000000e-01   3.1639096e+01   6.1000000e-01
   2.1695242e+01   6.2000000e-01   2.9842172e+01   6.2000000e-01   2.6616754e+01   6.2000000e-01   3.6753456e+01   6.2000000e-01   2.9590056e+01   6.2000000e-01   3.1700823e+01   6.2000000e-01
   2.1834790e+01   6.3000000e-01   2.9979580e+01   6.3000000e-01   2.6681481e+01   6.3000000e-01   3.6815010e+01   6.3000000e-01   2.9704993e+01   6.3000000e-01   3.1762664e+01   6.3000000e-01
   2.1955068e+01   6.4000000e-01   3.0093824e+01   6.4000000e-01   2.6765097e+01   6.4000000e-01   3.6881306e+01   6.4000000e-01   2.9801038e+01   6.4000000e-01   3.1836221e+01   6.4000000e-01
   2.2140014e+01   6.5000000e-01   3.0181906e+01   6.5000000e-01   2.6806707e+01   6.5000000e-01   3.6939716e+01   6.5000000e-01   2.9944434e+01   6.5000000e-01   3.1901605e+01   6.5000000e-01
   2.2277328e+01   6.6000000e-01   3.0278257e+01   6.6000000e-01   2.6878918e+01   6.6000000e-01   3.7007011e+01   6.6000000e-01   3.0048532e+01   6.6000000e-01   3.1965263e+01   6.6000000e-01
   2.2377875e+01   6.7000000e-01   3.0378096e+01   6.7000000e-01   2.6950978e+01   6.7000000e-01   3.7061200e+01   6.7000000e-01   3.0188785e+01   6.7000000e-01   3.2030403e+01   6.7000000e-01
   2.2464627e+01   6.8000000e-01   3.0436315e+01   6.8000000e-01   2.6983081e+01   6.8000000e-01   3.7110957e+01   6.8000000e-01   3.0267123e+01   6.8000000e-01   3.2094241e+01   6.8000000e-01
   2.2606126e+01   6.9000000e-01   3.0519562e+01   6.9000000e-01   2.7030216e+01   6.9000000e-01   3.7149601e+01   6.9000000e-01   3.0347335e+01   6.9000000e-01   3.2130490e+01   6.9000000e-01
   2.2695824e+01   7.0000000e-01   3.0577338e+01   7.0000000e-01   2.7073560e+01   7.0000000e-01   3.7219434e+01   7.0000000e-01   3.0426301e+01   7.0000000e-01   3.2207238e+01   7.0000000e-01
   2.2875142e+01   7.1000000e-01   3.0674172e+01   7.1000000e-01   2.7113926e+01   7.1000000e-01   3.7253719e+01   7.1000000e-01   3.0513205e+01   7.1000000e-01   3.2244326e+01   7.1000000e-01
   2.2918955e+01   7.2000000e-01   3.0783574e+01   7.2000000e-01   2.7180043e+01   7.2000000e-01   3.7302125e+01   7.2000000e-01   3.0558326e+01   7.2000000e-01   3.2297096e+01   7.2000000e-01
   2.3101818e+01   7.3000000e-01   3.0855963e+01   7.3000000e-01   2.7239895e+01   7.3000000e-01   3.7367667e+01   7.3000000e-01   3.0678284e+01   7.3000000e-01   3.2365491e+01   7.3000000e-01
   2.3214457e+01   7.4000000e-01   3.0957919e+01   7.4000000e-01   2.7305131e+01   7.4000000e-01   3.7422655e+01   7.4000000e-01   3.0797738e+01   7.4000000e-01   3.2432030e+01   7.4000000e-01
   2.3327686e+01   7.5000000e-01   3.1115265e+01   7.5000000e-01   2.7371882e+01   7.5000000e-01   3.7534208e+01   7.5000000e-01   3.0901276e+01   7.5000000e-01   3.2561833e+01   7.5000000e-01
   2.3496101e+01   7.6000000e-01   3.1242917e+01   7.6000000e-01   2.7482481e+01   7.6000000e-01   3.7626462e+01   7.6000000e-01   3.0992293e+01   7.6000000e-01   3.2660009e+01   7.6000000e-01
   2.3637836e+01   7.7000000e-01   3.1362572e+01   7.7000000e-01   2.7635690e+01   7.7000000e-01   3.7759312e+01   7.7000000e-01   3.1146154e+01   7.7000000e-01   3.2803719e+01   7.7000000e-01
   2.3783836e+01   7.8000000e-01   3.1566485e+01   7.8000000e-01   2.7680707e+01   7.8000000e-01   3.7805908e+01   7.8000000e-01   3.1264184e+01   7.8000000e-01   3.2857524e+01   7.8000000e-01
   2.4009606e+01   7.9000000e-01   3.1640797e+01   7.9000000e-01   2.7760972e+01   7.9000000e-01   3.7876553e+01   7.9000000e-01   3.1362267e+01   7.9000000e-01   3.2927012e+01   7.9000000e-01
   2.4185522e+01   8.0000000e-01   3.1717749e+01   8.0000000e-01   2.7821252e+01   8.0000000e-01   3.7947705e+01   8.0000000e-01   3.1522387e+01   8.0000000e-01   3.3003459e+01   8.0000000e-01
   2.4333511e+01   8.1000000e-01   3.1877904e+01   8.1000000e-01   2.7860399e+01   8.1000000e-01   3.7980257e+01   8.1000000e-01   3.1597671e+01   8.1000000e-01   3.3052056e+01   8.1000000e-01
   2.4496800e+01   8.2000000e-01   3.1997782e+01   8.2000000e-01   2.7915532e+01   8.2000000e-01   3.8057103e+01   8.2000000e-01   3.1743586e+01   8.2000000e-01   3.3132466e+01   8.2000000e-01
   2.4770151e+01   8.3000000e-01   3.2131435e+01   8.3000000e-01   2.7977162e+01   8.3000000e-01   3.8113484e+01   8.3000000e-01   3.1873797e+01   8.3000000e-01   3.3200819e+01   8.3000000e-01
   2.4978384e+01   8.4000000e-01   3.2280203e+01   8.4000000e-01   2.8106458e+01   8.4000000e-01   3.8262925e+01   8.4000000e-01   3.1974400e+01   8.4000000e-01   3.3366735e+01   8.4000000e-01
   2.5107502e+01   8.5000000e-01   3.2428635e+01   8.5000000e-01   2.8215893e+01   8.5000000e-01   3.8336229e+01   8.5000000e-01   3.2050932e+01   8.5000000e-01   3.3443504e+01   8.5000000e-01
   2.5220269e+01   8.6000000e-01   3.2581848e+01   8.6000000e-01   2.8308014e+01   8.6000000e-01   3.8460300e+01   8.6000000e-01   3.2226196e+01   8.6000000e-01   3.3585522e+01   8.6000000e-01
   2.5353770e+01   8.7000000e-01   3.2732350e+01   8.7000000e-01   2.8427230e+01   8.7000000e-01   3.8530548e+01   8.7000000e-01   3.2372530e+01   8.7000000e-01   3.3654391e+01   8.7000000e-01
   2.5594185e+01   8.8000000e-01   3.2886034e+01   8.8000000e-01   2.8473603e+01   8.8000000e-01   3.8611178e+01   8.8000000e-01   3.2514494e+01   8.8000000e-01   3.3757403e+01   8.8000000e-01
   2.5755886e+01   8.9000000e-01   3.3003728e+01   8.9000000e-01   2.8575333e+01   8.9000000e-01   3.8689974e+01   8.9000000e-01   3.2656375e+01   8.9000000e-01   3.3840932e+01   8.9000000e-01
   2.6036582e+01   9.0000000e-01   3.3145984e+01   9.0000000e-01   2.8614302e+01   9.0000000e-01   3.8752579e+01   9.0000000e-01   3.2774290e+01   9.0000000e-01   3.3915305e+01   9.0000000e-01
   2.6342159e+01   9.1000000e-01   3.3342291e+01   9.1000000e-01   2.8733674e+01   9.1000000e-01   3.8840680e+01   9.1000000e-01   3.3012924e+01   9.1000000e-01   3.4010963e+01   9.1000000e-01
   2.6629380e+01   9.2000000e-01   3.3583199e+01   9.2000000e-01   2.8854564e+01   9.2000000e-01   3.8980341e+01   9.2000000e-01   3.3232262e+01   9.2000000e-01   3.4171463e+01   9.2000000e-01
   2.6917584e+01   9.3000000e-01   3.3818968e+01   9.3000000e-01   2.8961766e+01   9.3000000e-01   3.9148494e+01   9.3000000e-01   3.3398122e+01   9.3000000e-01   3.4359852e+01   9.3000000e-01
   2.7313401e+01   9.4000000e-01   3.4016606e+01   9.4000000e-01   2.9163141e+01   9.4000000e-01   3.9299510e+01   9.4000000e-01   3.3743177e+01   9.4000000e-01   3.4524659e+01   9.4000000e-01
   2.7653102e+01   9.5000000e-01   3.4337524e+01   9.5000000e-01   2.9290359e+01   9.5000000e-01   3.9446863e+01   9.5000000e-01   3.3961078e+01   9.5000000e-01   3.4698308e+01   9.5000000e-01
   2.8077403e+01   9.6000000e-01   3.4727917e+01   9.6000000e-01   2.9577836e+01   9.6000000e-01   3.9664301e+01   9.6000000e-01   3.4378843e+01   9.6000000e-01   3.4947774e+01   9.6000000e-01
   2.8643169e+01   9.7000000e-01   3.5205101e+01   9.7000000e-01   2.9813565e+01   9.7000000e-01   3.9873059e+01   9.7000000e-01   3.4716904e+01   9.7000000e-01   3.5186513e+01   9.7000000e-01
   2.9611694e+01   9.8000000e-01   3.5803084e+01   9.8000000e-01   3.0100435e+01   9.8000000e-01   4.0157364e+01   9.8000000e-01   3.5336019e+01   9.8000000e-01   3.5488834e+01   9.8000000e-01
   3.1064649e+01   9.9000000e-01   3.6778780e+01   9.9000000e-01   3.0573985e+01   9.9000000e-01   4.0707892e+01   9.9000000e-01   3.6797725e+01   9.9000000e-01   3.6107320e+01   9.9000000e-01

